Precise photoionisation treatment and hydrodynamic effects in atmospheric modelling of warm and hot Neptunes

Observational breakthroughs in the exoplanet field of the last decade motivated the development of numerous theoretical models describing atmospheres and mass loss, which is believed to be one of the main drivers of planetary evolution. We aim to outline for which types of close-in planets in the Neptune-mass range the accurate treatment of photoionisation effects is most relevant concerning atmospheric escape and the parameters relevant for interpreting observations. We developed the CHAIN (Cloudy e Hydro Ancora INsieme) model combining 1D hydrodynamic upper atmosphere model with the non-LTE photoionisation and radiative transfer code Cloudy accounting for photochemistry, detailed atomic level populations, and chemical reactions for all elements up to zinc. We apply CHAIN to model the upper atmospheres of a range of Neptune-like planets with masses between 1 and 50 M$_{\oplus}$, varying also the orbital parameters. For the majority of warm and hot Neptunes, we find slower and denser outflows, with lower ion fractions, compared to the predictions of the hydrodynamic model alone. Furthermore, we find significantly different temperature profiles between CHAIN and the hydrodynamic model alone, though the peak values are similar for similar atmospheric compositions. The mass-loss rates predicted by CHAIN are higher for hot, strongly irradiated planets and lower for more moderate planets. All differences between the two models are strongly correlated with the amount of high-energy irradiation. Finally, we find that the hydrodynamic effects impact significantly ionisation and heating. The impact of the precise photoionisation treatment provided by Cloudy strongly depends on the system parameters. This suggests that some of the simplifications typically employed in hydrodynamic modelling might lead to systematic errors when studying planetary atmospheres, even at a population-wide level.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
